Scoring With the Engine: Retrieval Exposure, Cross-Engine Divergence, and the Limits of Engine-Agnostic GEO Scores

Recent work asks whether generative-engine visibility can be approximated with deterministic, engine-free page scores. We separate two stages such scores can conflate: exposure to a live engine and citation selection conditional on exposure. In an observational audit of ChatGPT, Microsoft Copilot, Google, and Perplexity, 15 fixed commercial prompts produced 589 citation observations on 6 June 2026, corresponding to 528 unique URLs and 356 domains. Same-prompt cross-engine URL overlap was extremely small: mean pairwise Jaccard similarity was 0.0079, the median was zero, and 84.9% of engine pairs shared no cited URL. On the ten prompts observed on all four engines, mean exact-URL Jaccard was 0.0072. A matched-size hypergeometric baseline preserving each prompt's four-engine URL universe and each engine's list length predicts 0.1272, so observed overlap was only 5.7% of that baseline; zero URL overlap occurred in 86.7% of comparisons versus 12.3% expected. Top-five exact-URL overlap was zero in all 60 pairwise comparisons. A single engine captured only 11.4%-42.6% of the four-engine URL union, and 96.4% of observed URLs appeared in only one engine. A separate 5-to-6 June same-engine comparison found 67.0% mean URL-set turnover. These results do not invalidate engine-free page scoring; they identify its estimand. A score computed without a live engine can estimate page quality or query-page fit, while end-to-end visibility additionally depends on engine-specific exposure and selection. We therefore argue for reporting page fit, observed exposure, conditional selection, and final visibility as distinct quantities.

==> aggregate_results_extended.csv <==
metric,group,n,value,ci_low,ci_high
url_jaccard,cross_engine_all,73,0.0079453,0.0036693,0.0131683
zero_url_overlap_share,cross_engine_all,73,0.8493151,0.7540921,0.9315068
domain_jaccard,cross_engine_all,73,0.0264948,0.0175705,0.0374550
url_one_engine_share,all_unique_urls,528,0.9640152,,
domain_one_engine_share,all_unique_domains,356,0.8904494,,
url_jaccard,common_four_engine_prompts,60,0.0071961,0.0022624,0.0130480
zero_url_overlap_share,common_four_engine_prompts,60,0.8666667,0.7666667,0.9666667
weighted_url_jaccard,common_four_engine_prompts,60,0.0026953,,
top5_url_jaccard,common_four_engine_prompts,60,0.0000000,,
top10_url_jaccard,common_four_engine_prompts,60,0.0065623,,
containment,common_four_engine_prompts,60,0.0210119,,
url_turnover,june5_to_june6_all,41,0.6700260,0.6111373,0.7218428
url_turnover_top5,june5_to_june6_all,41,0.6891792,,
url_turnover_top10,june5_to_june6_all,41,0.6675327,,
weighted_url_turnover,june5_to_june6_all,41,0.6928165,,
url_turnover,june5_to_june6_chatgpt,12,0.8260524,0.7115352,0.9147229
url_turnover,june5_to_june6_copilot,14,0.7664296,0.6240177,0.8984127
url_turnover,june5_to_june6_perplexity,15,0.4552281,0.3534965,0.5641450
union_recall,chatgpt,10,0.4257826,,
union_recall,copilot,10,0.1137051,,
union_recall,google,10,0.2425156,,
union_recall,perplexity,10,0.2362149,,
own_urls_unique,chatgpt,10,0.9923077,,
own_urls_unique,copilot,10,0.9207143,,
own_urls_unique,google,10,0.9446429,,
own_urls_unique,perplexity,10,0.9500000,,
union_expansion,common_four_engine_prompts,10,2.4260236,,
union_size,common_four_engine_prompts,10,43.4,,
max_single_engine_size,common_four_engine_prompts,10,18.8,,
urls_per_prompt,chatgpt,13,17.7692308,,
urls_per_prompt,copilot,14,4.5,,
urls_per_prompt,google,12,12.0833333,,
urls_per_prompt,perplexity,15,10.0,,
domain_hhi,chatgpt,155,0.0165102,,
domain_hhi,copilot,52,0.0229277,,
domain_hhi,google,95,0.0235434,,
domain_hhi,perplexity,105,0.0207111,,
url_jaccard,chatgpt_vs_copilot,12,0.0028736,,
url_jaccard,chatgpt_vs_google,11,0.0000000,,
url_jaccard,chatgpt_vs_perplexity,13,0.0055423,,
url_jaccard,copilot_vs_google,11,0.0120435,,
url_jaccard,copilot_vs_perplexity,14,0.0102041,,
url_jaccard,google_vs_perplexity,12,0.0165113,,
domain_jaccard,chatgpt_vs_copilot,12,0.0175617,,
domain_jaccard,chatgpt_vs_google,11,0.0154191,,
domain_jaccard,chatgpt_vs_perplexity,13,0.0166944,,
domain_jaccard,copilot_vs_google,11,0.0259725,,
domain_jaccard,copilot_vs_perplexity,14,0.0392607,,
domain_jaccard,google_vs_perplexity,12,0.0417829,,
zero_url_overlap_share,chatgpt_vs_copilot,12,0.9166667,,
zero_url_overlap_share,chatgpt_vs_google,11,1.0000000,,
zero_url_overlap_share,chatgpt_vs_perplexity,13,0.8461538,,
zero_url_overlap_share,copilot_vs_google,11,0.8181818,,
zero_url_overlap_share,copilot_vs_perplexity,14,0.8571429,,
zero_url_overlap_share,google_vs_perplexity,12,0.6666667,,
matched_random_url_jaccard,common_four_engine_prompts,60,0.1272409,,
matched_random_zero_overlap_probability,common_four_engine_prompts,60,0.1225618,,
observed_to_matched_random_jaccard_ratio,common_four_engine_prompts,60,0.0565545,,
unique_url_additions,chatgpt,10,18.6,,
unique_url_additions,copilot,10,4.3,,
unique_url_additions,google,10,10.2,,
unique_url_additions,perplexity,10,9.5,,

